Scalable augmented Lagrangian preconditioners for fictitious domain problems

We present preconditioning techniques to solve linear systems of equations with a block two-by-two and three-by-three structure arising from finite element discretizations of the fictitious domain method with Lagrange multipliers. In particular, we propose two augmented Lagrangian-based preconditioners to accelerate the convergence of iterative solvers for such classes of linear systems. We consider two relevant examples to illustrate the performance of these preconditioners when used in conjunction with flexible GMRES: the Poisson and the Stokes fictitious domain problems. A spectral analysis is established for both exact and inexact versions of the preconditioners. We show the effectiveness of the proposed approach and the robustness of our preconditioning strategy through extensive numerical tests in both two and three dimensions.

==> data/laplace/gamma1.dat <==
0.157951 0.000000
0.241162 0.000000
0.275376 0.000000
0.351194 0.000000
0.421742 0.000000
0.468879 0.000000
0.519089 0.000000
0.570237 0.000000
0.904368 0.000000
0.628625 0.000000
0.704659 0.000000
0.700008 0.000000
0.782333 0.000000
0.767155 0.000000
-0.003945 0.000000
-0.002813 0.000000
-0.002583 0.000000
-0.001796 0.000000
-0.001537 0.000000
-0.001037 0.000000
-0.000935 0.000000
-0.000596 0.000000
-0.000533 0.000000
-0.000336 0.000000
-0.000286 0.000000
-0.000024 0.000000
-0.000054 0.000000
-0.000080 0.000000
-0.000094 0.000000
-0.000149 0.000000
-0.000175 0.000000
0.917899 0.000000
1.147685 0.000000
1.105097 0.000000
0.969121 0.000000
0.976709 0.000000
1.043745 0.000000
1.029141 0.000000
1.230235 0.000000
1.307036 0.000000
1.312664 0.000000
1.336044 0.000000
1.340022 0.000000
1.407290 0.000000
1.416230 0.000000
1.534753 0.000000
1.490644 0.000000
4.114050 0.000000
4.037582 0.000000
4.001825 0.000000
3.972604 0.000000
3.945641 0.000000
1.560462 0.000000
1.597200 0.000000
1.663038 0.000000
1.674650 0.000000
1.694477 0.000000
1.730601 0.000000
1.737129 0.000000
3.915786 0.000000
3.898881 0.000000
3.884400 0.000000
3.874365 0.000000
3.853698 0.000000
1.785336 0.000000
1.805156 0.000000
1.860352 0.000000
1.856459 0.000000
1.925856 0.000000
1.921848 0.000000
3.805871 0.000000
3.790230 0.000000
3.792832 0.000000
3.782770 0.000000
3.745813 0.000000
3.734044 0.000000
3.717290 0.000000
3.707597 0.000000
3.702487 0.000000
3.692150 0.000000
3.679434 0.000000
2.006943 0.000000
2.041904 0.000000
2.063377 0.000000
2.062109 0.000000
2.058476 0.000000
2.134352 0.000000
2.150466 0.000000
2.160515 0.000000
2.194595 0.000000
2.218461 0.000000
2.224293 0.000000
3.662411 0.000000
2.255225 0.000000
2.263844 0.000000
2.320288 0.000000
3.625666 0.000000
3.618921 0.000000
3.609796 0.000000
3.604441 0.000000
3.601220 0.000000
2.383566 0.000000
2.389146 0.000000
3.586092 0.000000
3.571072 0.000000
3.574830 0.000000
3.545207 0.000000
2.422822 0.000000
2.424927 0.000000
2.446341 0.000000
2.457562 0.000000
2.452636 0.000000
2.499351 0.000000
3.532229 0.000000
3.513093 0.000000
3.494151 0.000000
3.495414 0.000000
3.492004 0.000000
2.514083 0.000000
2.523141 0.000000
2.542861 0.000000
2.558234 0.000000
2.570662 0.000000
2.585150 0.000000
2.605422 0.000000
2.616242 0.000000
3.475400 0.000000
3.455646 0.000000
3.445199 0.000000
3.437424 0.000000
3.420357 0.000000
3.359145 0.000000
3.372179 0.000000
3.384420 0.000000
3.412459 0.000000
3.402306 0.000000
3.396250 0.000000
3.398309 0.000000
3.346698 0.000000
3.330261 0.000000
3.335978 0.000000
2.684194 0.000000
2.694418 0.000000
2.704671 0.000000
2.716342 0.000000
3.323442 0.000000
3.311535 0.000000
3.305065 0.000000
3.301696 0.000000
3.290515 0.000000
2.729999 0.000000
2.732791 0.000000
2.751349 0.000000
2.755867 0.000000
2.765847 0.000000
3.310208 0.000000
3.271511 0.000000
3.275007 0.000000
3.255333 0.000000
3.239545 0.000000
3.235261 0.000000
2.781849 0.000000
2.781640 0.000000
3.224007 0.000000
3.217804 0.000000
3.213066 0.000000
3.209484 0.000000
3.199682 0.000000
3.194523 0.000000
3.184201 0.000000
3.176254 0.000000
2.789269 0.000000
2.792332 0.000000
2.804842 0.000000
2.839072 0.000000
2.833349 0.000000
2.808494 0.000000
2.812216 0.000000
2.817563 0.000000
2.826529 0.000000
2.825321 0.000000
2.820016 0.000000
2.820920 0.000000
3.164914 0.000000
2.864557 0.000000
2.858380 0.000000
2.868772 0.000000
3.156664 0.000000
3.150155 0.000000
3.153086 0.000000
3.138125 0.000000
3.131760 0.000000
3.119499 0.000000
2.893589 0.000000
2.890789 0.000000
2.883981 0.000000
2.885082 0.000000
2.936776 0.000000
2.910010 0.000000
2.925239 0.000000
2.922887 0.000000
2.919080 0.000000
3.114395 0.000000
3.102763 0.000000
3.102008 0.000000
3.099166 0.000000
2.884364 0.000000
2.946775 0.000000
2.949108 0.000000
2.990404 0.000000
2.985346 0.000000
3.000150 0.000000
2.963598 0.000000
3.025985 0.000000
3.037008 0.000000
2.909072 0.000000
2.966440 0.000000
2.977959 0.000000
2.968699 0.000000
2.969514 0.000000
2.976040 0.000000
2.974091 0.000000
3.093561 0.000000
3.088135 0.000000
3.031272 0.000000
3.059810 0.000000
3.084260 0.000000
3.054880 0.000000
3.079916 0.000000
3.067103 0.000000
3.043739 0.000000
3.046842 0.000000
3.015965 0.000000
3.012007 0.000000
3.012750 0.000000
3.013685 0.000000
3.076053 0.000000
3.070632 0.000000
3.071536 0.000000
3.047268 0.000000
3.083590 0.000000
3.077309 0.000000
0.666667 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
0.666667 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
0.666667 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
0.666667 0.000000


==> data/laplace/gamma100.dat <==
90.337408 0.000000
65.375978 0.000000
65.099094 0.000000
62.930480 0.000000
60.754592 0.000000
59.875832 0.000000
58.538416 0.000000
58.146998 0.000000
54.244337 0.000000
52.719850 0.000000
49.602664 0.000000
47.141681 0.000000
44.397788 0.000000
38.713924 0.000000
37.648268 0.000000
34.260325 0.000000
21.380314 0.000000
0.197494 0.000000
0.283417 0.000000
0.325730 0.000000
0.448382 0.000000
0.524519 0.000000
0.585584 0.000000
0.649425 0.000000
0.674311 0.000000
0.693757 0.000000
0.879591 0.000000
0.788288 0.000000
0.789280 0.000000
-0.000060 0.000000
-0.000057 0.000000
-0.000054 0.000000
-0.000049 0.000000
-0.000044 0.000000
-0.000039 0.000000
-0.000033 0.000000
-0.000027 0.000000
-0.000023 0.000000
-0.000018 0.000000
-0.000014 0.000000
-0.000003 0.000000
-0.000004 0.000000
-0.000011 0.000000
-0.000007 0.000000
-0.000008 0.000000
-0.000009 0.000000
0.966771 0.000000
1.007533 0.000000
1.038701 0.000000
1.048683 0.000000
1.198285 0.000000
1.193722 0.000000
1.048592 0.000000
1.360361 0.000000
1.340455 0.000000
1.323132 0.000000
1.312869 0.000000
1.462289 0.000000
1.420102 0.000000
1.416986 0.000000
1.633063 0.000000
1.535865 0.000000
1.582594 0.000000
1.562823 0.000000
1.691193 0.000000
1.692975 0.000000
1.834482 0.000000
1.776541 0.000000
1.793405 0.000000
3.922529 0.000000
3.895530 0.000000
3.880894 0.000000
3.881705 0.000000
3.833559 0.000000
1.858512 0.000000
1.914694 0.000000
1.966412 0.000000
3.813422 0.000000
3.797841 0.000000
3.788633 0.000000
1.985948 0.000000
1.999028 0.000000
2.054635 0.000000
2.045857 0.000000
3.765673 0.000000
3.742557 0.000000
3.753762 0.000000
2.076026 0.000000
2.101893 0.000000
3.733738 0.000000
3.702547 0.000000
2.132972 0.000000
2.168691 0.000000
3.688102 0.000000
3.666751 0.000000
3.652292 0.000000
3.645225 0.000000
2.194498 0.000000
2.241022 0.000000
2.253072 0.000000
2.258131 0.000000
2.277502 0.000000
2.313532 0.000000
2.350457 0.000000
2.399123 0.000000
2.409774 0.000000
2.477679 0.000000
2.432553 0.000000
2.436906 0.000000
3.624915 0.000000
3.623663 0.000000
3.609126 0.000000
3.593238 0.000000
3.575832 0.000000
3.572490 0.000000
3.559634 0.000000
3.545995 0.000000
3.518708 0.000000
3.511906 0.000000
3.495976 0.000000
3.484454 0.000000
3.480707 0.000000
2.506023 0.000000
3.456742 0.000000
2.537816 0.000000
2.540553 0.000000
2.556072 0.000000
2.559423 0.000000
3.416564 0.000000
3.433054 0.000000
3.441716 0.000000
3.439477 0.000000
2.607544 0.000000
2.611992 0.000000
3.353189 0.000000
3.377526 0.000000
3.388897 0.000000
3.386958 0.000000
3.383494 0.000000
3.384362 0.000000
2.634562 0.000000
2.657892 0.000000
2.668499 0.000000
2.678635 0.000000
3.337428 0.000000
3.331978 0.000000
3.317057 0.000000
3.322004 0.000000
2.702026 0.000000
2.702359 0.000000
2.716560 0.000000
2.733268 0.000000
2.727664 0.000000
2.747629 0.000000
3.310381 0.000000
3.307643 0.000000
3.264263 0.000000
3.277416 0.000000
3.281946 0.000000
3.286499 0.000000
3.289325 0.000000
3.244228 0.000000
3.235527 0.000000
3.227559 0.000000
3.212612 0.000000
3.208819 0.000000
3.196515 0.000000
3.189432 0.000000
3.181161 0.000000
3.185270 0.000000
2.755267 0.000000
2.771887 0.000000
2.814342 0.000000
2.813144 0.000000
2.804658 0.000000
2.777635 0.000000
2.780061 0.000000
2.794300 0.000000
2.788451 0.000000
2.785009 0.000000
2.830690 0.000000
3.172437 0.000000
3.160439 0.000000
2.829428 0.000000
2.838053 0.000000
2.841853 0.000000
2.842759 0.000000
3.149593 0.000000
3.142322 0.000000
3.136208 0.000000
2.857228 0.000000
2.865240 0.000000
2.864009 0.000000
2.885879 0.000000
2.883678 0.000000
3.122545 0.000000
3.113916 0.000000
3.105968 0.000000
3.100307 0.000000
3.102578 0.000000
2.873633 0.000000
2.891537 0.000000
2.897734 0.000000
2.904512 0.000000
2.910377 0.000000
2.915571 0.000000
2.925294 0.000000
2.934995 0.000000
2.941801 0.000000
2.939851 0.000000
2.952363 0.000000
3.085638 0.000000
3.080283 0.000000
2.962070 0.000000
3.051755 0.000000
3.033967 0.000000
2.998247 0.000000
3.023835 0.000000
3.014503 0.000000
3.007716 0.000000
3.019756 0.000000
3.060997 0.000000
3.043625 0.000000
3.078790 0.000000
3.074591 0.000000
3.076716 0.000000
3.068817 0.000000
3.070440 0.000000
3.063377 0.000000
3.044805 0.000000
3.047382 0.000000
3.009637 0.000000
2.965445 0.000000
2.994213 0.000000
2.985660 0.000000
2.986815 0.000000
2.969656 0.000000
2.972393 0.000000
2.977632 0.000000
2.975703 0.000000
2.973544 0.000000
3.065275 0.000000
0.666667 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
0.666667 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
0.666667 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
0.666667 0.000000


==> data/laplace/gamma1000.dat <==
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000001 0.000000
-0.000001 0.000000
0.197981 0.000000
0.284117 0.000000
0.326227 0.000000
0.448824 0.000000
0.525096 0.000000
0.586924 0.000000
0.653206 0.000000
0.666667 0.000000
0.666667 0.000000
0.666667 0.000000
0.666667 0.000000
0.676237 0.000000
0.694602 0.000000
0.790295 0.000000
0.790439 0.000000
0.881009 0.000000
0.969486 0.000000
1.008728 0.000000
1.040774 0.000000
1.049300 0.000000
1.050173 0.000000
1.195851 0.000000
1.199769 0.000000
1.314230 0.000000
1.324262 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.333333 0.000000
1.340947 0.000000
1.360880 0.000000
1.424102 0.000000
1.427302 0.000000
1.463751 0.000000
1.537399 0.000000
1.565104 0.000000
1.584558 0.000000
1.634119 0.000000
1.691734 0.000000
1.693422 0.000000
1.777580 0.000000
1.795328 0.000000
1.836270 0.000000
1.859683 0.000000
1.916122 0.000000
1.967097 0.000000
1.987201 0.000000
2.000071 0.000000
2.049271 0.000000
2.055769 0.000000
2.076289 0.000000
2.103200 0.000000
2.136800 0.000000
2.170347 0.000000
2.195702 0.000000
2.242330 0.000000
2.254940 0.000000
2.258862 0.000000
2.281030 0.000000
2.314559 0.000000
2.355473 0.000000
2.400045 0.000000
2.411588 0.000000
2.432635 0.000000
2.437173 0.000000
2.479252 0.000000
2.506527 0.000000
2.538536 0.000000
2.541392 0.000000
2.556962 0.000000
2.560703 0.000000
2.609471 0.000000
2.612531 0.000000
2.636035 0.000000
2.659239 0.000000
2.670628 0.000000
2.680378 0.000000
2.702564 0.000000
2.705833 0.000000
2.718235 0.000000
2.729206 0.000000
2.733832 0.000000
2.748853 0.000000
2.755666 0.000000
2.772878 0.000000
2.778062 0.000000
2.780297 0.000000
2.785150 0.000000
2.788724 0.000000
2.794423 0.000000
2.804988 0.000000
2.813222 0.000000
2.814402 0.000000
2.829924 0.000000
2.831667 0.000000
2.838224 0.000000
2.842164 0.000000
2.843096 0.000000
2.857494 0.000000
2.864147 0.000000
2.865333 0.000000
2.873970 0.000000
2.883830 0.000000
2.886161 0.000000
2.891738 0.000000
2.898097 0.000000
2.905422 0.000000
2.910632 0.000000
2.915818 0.000000
2.926371 0.000000
2.935839 0.000000
2.940656 0.000000
2.942453 0.000000
2.952844 0.000000
2.962336 0.000000
2.965884 0.000000
2.969883 0.000000
2.972876 0.000000
2.973946 0.000000
2.975950 0.000000
2.977906 0.000000
2.986181 0.000000
2.987389 0.000000
2.994693 0.000000
2.998475 0.000000
3.007930 0.000000
3.010023 0.000000
3.014839 0.000000
3.020039 0.000000
3.023945 0.000000
3.034058 0.000000
3.043807 0.000000
3.044934 0.000000
3.047406 0.000000
3.051845 0.000000
3.061228 0.000000
3.063545 0.000000
3.065680 0.000000
3.068996 0.000000
3.070502 0.000000
3.074852 0.000000
3.076788 0.000000
3.078857 0.000000
3.080311 0.000000
3.085824 0.000000
3.100427 0.000000
3.102583 0.000000
3.106424 0.000000
3.114198 0.000000
3.122984 0.000000
3.136636 0.000000
3.142632 0.000000
3.149978 0.000000
3.160869 0.000000
3.172694 0.000000
3.181970 0.000000
3.185561 0.000000
3.189636 0.000000
3.197024 0.000000
3.209748 0.000000
3.213260 0.000000
3.228515 0.000000
3.236604 0.000000
3.245577 0.000000
3.265228 0.000000
3.277548 0.000000
3.282200 0.000000
3.287670 0.000000
3.289704 0.000000
3.308081 0.000000
3.310544 0.000000
3.317276 0.000000
3.322217 0.000000
3.332185 0.000000
3.337890 0.000000
3.353734 0.000000
3.377798 0.000000
3.383636 0.000000
3.384495 0.000000
3.387123 0.000000
3.389431 0.000000
3.416971 0.000000
3.433262 0.000000
3.439765 0.000000
3.441930 0.000000
3.457345 0.000000
3.481818 0.000000
3.485986 0.000000
3.496692 0.000000
3.512351 0.000000
3.519178 0.000000
3.546496 0.000000
3.559858 0.000000
3.572934 0.000000
3.576278 0.000000
3.593470 0.000000
3.609454 0.000000
3.623778 0.000000
3.625141 0.000000
3.645766 0.000000
3.652634 0.000000
3.667006 0.000000
3.689004 0.000000
3.703176 0.000000
3.734222 0.000000
3.743400 0.000000
3.754541 0.000000
3.765866 0.000000
3.788858 0.000000
3.798100 0.000000
3.813717 0.000000
3.833971 0.000000
3.881523 0.000000
3.882393 0.000000
3.895831 0.000000
3.922747 0.000000
55.594914 0.000000
93.033080 0.000000
114.082657 0.000000
168.373961 0.000000
242.246383 0.000000
255.324726 0.000000
390.069645 0.000000
413.868336 0.000000
578.772481 0.000000
610.706925 0.000000
787.837085 0.000000
820.342415 0.000000
969.590604 0.000000
1040.532065 0.000000
1113.339708 0.000000
1137.639678 0.000000
1344.866389 0.000000


==> data/laplace/gamma1000_prec.dat <==
1.000000 0.000000
0.943452 0.000000
0.965778 0.000000
0.973372 0.000000
0.981487 0.000000
0.988241 0.000000
0.989000 0.000000
0.993787 0.000000
0.994168 0.000000
0.996680 0.000000
0.996770 0.000000
0.999820 0.000000
0.998163 0.000000
0.998238 0.000000
0.999558 0.000000
0.999513 0.000000
0.999055 0.000000
0.999027 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000


==> data/laplace/gamma100_prec.dat <==
1.000000 0.000000
0.852363 0.000000
0.910768 0.000000
0.924855 0.000000
0.923652 0.000000
0.995982 0.000000
0.947717 0.000000
0.952104 0.000000
0.990717 0.000000
0.989645 0.000000
0.957266 0.000000
0.960923 0.000000
0.964984 0.000000
0.968903 0.000000
0.973578 0.000000
0.975900 0.000000
0.982648 0.000000
0.982883 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000


==> data/laplace/gamma1_prec.dat <==
1.000000 0.000000
0.712553 0.000000
0.516250 0.000000
0.488681 0.000000
0.361560 0.000000
0.364757 0.000000
0.054582 0.000000
0.288229 0.000000
0.269255 0.000000
0.092615 0.000000
0.109588 0.000000
0.107923 0.000000
0.237556 0.000000
0.216045 0.000000
0.153452 0.000000
0.165824 0.000000
0.197370 0.000000
0.183010 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000


==> data/laplace/iterations/circle/times.csv <==
188 , 0.28 , 1.33 , 0.013
526 , 0.31 , 1.93 , 0.015
1554 , 0.358 , 2.03 , 0.025
5142 , 0.562 , 1.88 , 0.050
18494 , 1.38 , 2.57 , 0.145
69772 , 3.35 , 4.43 , 0.600
270588 , 23.8 , 9.41 , 1.630
1065516 , 134 , 39.4 , 7.05
4228028 , 1350 , 176 , 38.6

==> data/smooth_solution-comma.csv <==
#DoF            #L2error  #H1error   #homega
171 + 17       , 2.4158e-02, 8.6193e-01 ,  171
493 + 33       , 6.5512e-03, 4.5953e-01 ,  493
1.489 + 65      , 1.7482e-03, 2.4187e-01 ,  1489
5.013 + 129     , 4.4547e-04, 1.2336e-01 ,  5013
18.237 + 257    , 1.1254e-04, 6.2321e-02 ,  18237
69.259 + 513    , 2.8308e-05, 3.1324e-02 ,  69259
269.563 + 1.025  , 7.0960e-06, 1.5702e-02 ,  269563
1.063.467 + 2.049 , 1.7755e-06, 7.8602e-03,  1063467
4.223.931 + 4.097 , 4.4425e-07, 3.9325e-03 ,  4223931


==> data/stokes/gammadelta10.dat <==
39.517180 0.000000
38.598411 0.000000
38.194001 0.000000
37.578149 0.000000
36.747501 0.000000
36.220274 0.000000
35.993483 0.000000
35.753758 0.000000
35.473153 0.000000
34.881658 0.000000
34.461095 0.000000
34.388206 0.000000
33.971359 0.000000
34.066127 0.000000
33.682123 0.000000
33.507428 0.000000
32.526148 0.000000
32.396816 0.000000
31.881221 0.000000
31.398556 0.000000
30.636461 0.000000
31.177873 0.000000
31.104878 0.000000
30.819498 0.000000
30.858927 0.000000
28.592972 0.000000
28.343966 0.000000
28.130462 0.000000
27.890512 0.000000
27.930087 0.000000
27.267292 0.000000
26.787101 0.000000
26.564228 0.000000
25.871497 0.000000
25.741122 0.000000
25.346214 0.000000
25.215788 0.000000
25.273932 0.000000
23.325681 0.000000
24.519292 0.000000
24.605155 0.000000
24.650254 0.000000
22.556331 0.000000
22.182527 0.000000
21.852444 0.000000
21.473063 0.000000
21.138154 0.000000
20.869256 0.000000
20.343571 0.000000
19.823413 0.000000
19.278210 0.000000
18.943898 0.000000
17.389662 0.000000
16.959172 0.000000
16.862182 0.000000
16.779266 0.000000
16.688098 0.000000
15.325110 0.000000
14.852857 0.000000
13.769653 0.000000
13.616049 0.000000
12.505109 0.000000
12.343346 0.000000
12.216149 0.000000
12.137718 0.000000
12.001692 0.000000
11.936741 0.000000
11.283459 0.000000
10.858995 0.000000
10.532012 0.000000
10.239189 0.000000
10.059882 0.000000
9.813073 0.000000
9.511795 0.000000
9.295282 0.000000
9.097865 0.000000
8.947770 0.000000
8.902446 0.000000
8.737418 0.000000
8.526323 0.000000
8.310596 0.000000
8.280179 0.000000
8.167560 0.000000
8.023574 0.000000
7.969854 0.000000
7.958848 0.000000
7.899539 0.000000
7.836245 0.000000
7.745057 0.000000
7.715377 0.000000
7.629746 0.000000
7.804012 0.000000
7.254109 0.000000
7.548032 0.000000
7.321518 0.000000
7.378266 0.000000
7.472655 0.000000
7.515654 0.000000
7.428204 0.000000
7.434985 0.000000
-0.002062 0.000000
-0.002026 0.000000
-0.001566 0.000000
-0.001735 0.000000
7.192400 0.000000
7.179632 0.000000
7.167755 0.000000
7.146306 0.000000
7.131643 0.000000
7.124733 0.000000
7.099547 0.000000
7.082661 0.000000
7.091557 0.000000
7.049009 0.000000
7.044736 0.000000
7.008583 0.000000
7.020822 0.000000
6.982885 0.000000
6.966255 0.000000
6.942281 0.000000
6.828528 0.000000
6.872003 0.000000
6.895142 0.000000
6.904542 0.000000
6.919859 0.000000
6.809906 0.000000
6.781870 0.000000
6.740245 0.000000
6.718683 0.000000
6.671232 0.000000
6.632039 0.000000
6.681779 0.000000
6.638301 0.000000
6.558021 0.000000
6.510105 0.000000
6.490415 0.000000
6.449255 0.000000
6.402840 0.000000
6.374499 0.000000
6.333236 0.000000
6.181157 0.000000
6.117889 0.000000
6.081083 0.000000
6.015365 0.000000
6.011215 0.000000
5.803533 0.000000
5.994065 0.000000
5.812784 0.000000
5.984508 0.000000
5.975281 0.000000
5.969995 0.000000
5.824383 0.000000
5.827676 0.000000
5.835417 0.000000
5.843856 0.000000
5.855752 0.000000
5.859961 0.000000
5.962498 0.000000
5.935339 0.000000
5.928296 0.000000
5.957561 0.000000
5.957039 0.000000
5.897148 0.000000
5.904286 0.000000
5.837351 0.000000
5.943213 0.000000
5.920939 0.000000
5.872006 0.000000
5.877402 0.000000
5.916053 0.000000
5.909652 0.000000
5.890034 0.000000
5.874665 0.000000
0.550224 0.000000
0.593680 0.000000
0.689440 0.000000
0.793527 0.000000
0.752713 0.000000
0.854659 0.000000
0.882653 0.000000
1.225346 0.000000
0.940650 0.000000
1.016254 0.000000
1.077016 0.000000
1.126242 0.000000
0.986489 0.000000
1.183082 0.000000
5.363537 0.000000
5.408568 0.000000
5.451441 0.000000
5.489155 0.000000
5.509284 0.000000
5.567771 0.000000
5.592855 0.000000
5.653649 0.000000
5.680577 0.000000
5.738589 0.000000
5.765839 0.000000
5.792594 0.000000
0.342650 0.000000
1.277677 0.000000
1.344253 0.000000
1.393865 0.000000
1.408858 0.000000
1.448328 0.000000
1.501614 0.000000
1.519213 0.000000
1.586653 0.000000
1.594081 0.000000
5.269320 0.000000
5.253532 0.000000
5.227123 0.000000
5.101925 0.000000
5.201662 0.000000
5.128929 0.000000
5.187804 0.000000
5.120289 0.000000
5.170922 0.000000
5.180587 0.000000
5.166499 0.000000
1.667516 0.000000
1.880260 0.000000
1.741041 0.000000
1.775924 0.000000
1.758503 0.000000
1.802732 0.000000
1.830628 0.000000
1.822803 0.000000
5.075761 0.000000
5.068715 0.000000
4.861295 0.000000
5.026850 0.000000
5.049982 0.000000
4.906474 0.000000
5.008908 0.000000
4.960453 0.000000
4.979966 0.000000
5.051174 0.000000
4.892345 0.000000
4.934978 0.000000
4.994159 0.000000
4.929596 0.000000
4.953325 0.000000
5.000990 0.000000
4.867808 0.000000
4.880417 0.000000
1.943620 0.000000
1.902833 0.000000
1.987166 0.000000
2.008306 0.000000
2.035620 0.000000
2.042646 0.000000
2.054458 0.000000
2.097953 0.000000
2.123358 0.000000
2.116478 0.000000
2.140996 0.000000
2.163365 0.000000
4.814677 0.000000
4.834913 0.000000
4.824651 0.000000
4.799753 0.000000
4.798678 0.000000
4.700046 0.000000
4.724648 0.000000
4.780160 0.000000
4.754027 0.000000
4.668249 0.000000
4.731562 0.000000
4.772028 0.000000
4.683672 0.000000
4.742949 0.000000
4.674285 0.000000
4.672141 0.000000
4.778303 0.000000
4.747805 0.000000
2.172850 0.000000
2.204930 0.000000
2.223946 0.000000
2.274450 0.000000
2.221669 0.000000
2.239410 0.000000
2.244195 0.000000
3.653111 0.000000
3.632326 0.000000
3.702366 0.000000
3.862714 0.000000
3.879448 0.000000
3.912938 0.000000
3.900584 0.000000
3.940738 0.000000
3.961743 0.000000
3.994588 0.000000
3.986345 0.000000
4.602400 0.000000
4.607409 0.000000
4.655641 0.000000
4.612431 0.000000
4.641049 0.000000
4.633292 0.000000
4.659004 0.000000
4.651599 0.000000
4.667527 0.000000
4.616761 0.000000
4.647343 0.000000
4.627316 0.000000
4.637697 0.000000
4.624929 0.000000
2.300397 0.000000
2.347591 0.000000
2.334138 0.000000
2.321644 0.000000
2.322494 0.000000
3.568255 0.000000
3.514204 0.000000
3.496201 0.000000
3.488255 0.000000
3.430177 0.000000
4.038161 0.000000
4.054723 0.000000
4.048903 0.000000
4.087429 0.000000
4.107346 0.000000
4.120153 0.000000
4.131201 0.000000
4.580246 0.000000
4.589084 0.000000
4.567255 0.000000
4.588323 0.000000
4.562830 0.000000
4.599205 0.000000
2.391509 0.000000
2.379838 0.000000
2.369693 0.000000
2.371987 0.000000
2.411170 0.000000
3.407270 0.000000
3.398468 0.000000
3.383243 0.000000
3.357534 0.000000
4.142286 0.000000
4.158595 0.000000
4.213117 0.000000
4.203401 0.000000
4.518740 0.000000
4.539594 0.000000
4.546957 0.000000
4.555223 0.000000
4.560744 0.000000
2.389739 0.000000
2.430425 0.000000
2.431703 0.000000
2.450884 0.000000
2.483755 0.000000
2.469756 0.000000
3.336689 0.000000
3.304306 0.000000
3.283444 0.000000
4.171515 0.000000
4.462911 0.000000
4.506399 0.000000
4.477893 0.000000
4.471384 0.000000
4.496800 0.000000
4.492347 0.000000
4.535356 0.000000
2.490205 0.000000
2.504528 0.000000
2.520094 0.000000
2.500433 0.000000
2.459953 0.000000
2.529565 0.000000
2.558635 0.000000
2.545429 0.000000
3.261200 0.000000
3.255097 0.000000
2.580811 0.000000
2.583080 0.000000
3.238011 0.000000
3.244220 0.000000
3.198351 0.000000
4.175019 0.000000
4.232980 0.000000
4.301362 0.000000
4.320498 0.000000
4.276058 0.000000
4.451215 0.000000
4.446053 0.000000
4.249717 0.000000
4.385714 0.000000
4.430729 0.000000
4.435570 0.000000
4.354158 0.000000
4.397334 0.000000
4.411853 0.000000
4.405362 0.000000
4.280896 0.000000
4.282589 0.000000
4.363594 0.000000
4.356931 0.000000
4.238476 0.000000
4.240147 0.000000
2.539735 0.000000
3.187526 0.000000
3.213346 0.000000
3.128737 0.000000
3.147696 0.000000
3.118962 0.000000
2.612666 0.000000
3.169932 0.000000
3.178642 0.000000
3.166211 0.000000
2.857040 0.000000
2.869933 0.000000
3.156419 0.000000
2.621122 0.000000
3.083788 0.000000
2.884433 0.000000
2.832397 0.000000
2.809625 0.000000
2.777836 0.000000
2.790635 0.000000
3.075699 0.000000
2.634455 0.000000
2.637756 0.000000
2.909845 0.000000
2.645687 0.000000
2.695464 0.000000
2.713990 0.000000
2.682086 0.000000
2.800023 0.000000
3.026966 0.000000
3.034705 0.000000
2.675961 0.000000
3.047324 0.000000
2.745677 0.000000
3.007664 0.000000
2.727143 0.000000
2.659699 0.000000
2.750694 0.000000
2.991150 0.000000
2.976951 0.000000
2.925198 0.000000
2.999996 0.000000
2.654729 0.000000
2.823071 0.000000
3.067412 0.000000
2.736858 0.000000
3.061789 0.000000
2.961211 0.000000
2.931683 0.000000
2.704332 0.000000
2.956250 0.000000
2.947167 0.000000
-0.001405 0.000000
-0.001364 0.000000
-0.001066 0.000000
-0.001062 0.000000
-0.000986 0.000000
-0.000993 0.000000
-0.000913 0.000000
-0.000887 0.000000
-0.000876 0.000000
-0.000000 0.000000
-0.000864 0.000000
-0.000834 0.000000
-0.000821 0.000000
-0.000801 0.000000
-0.000717 0.000000
-0.000752 0.000000
-0.000764 0.000000
-0.000779 0.000000
-0.000774 0.000000
-0.000696 0.000000
-0.000662 0.000000
-0.000644 0.000000
-0.000656 0.000000
-0.000652 0.000000
-0.000634 0.000000
-0.000617 0.000000
-0.000602 0.000000
-0.000585 0.000000
-0.000566 0.000000
-0.000562 0.000000
-0.000556 0.000000
-0.000093 0.000000
-0.000073 0.000000
-0.000073 0.000000
-0.000074 0.000000
-0.000074 0.000000
-0.000536 0.000000
-0.000515 0.000000
-0.000535 0.000000
-0.000103 0.000000
-0.000493 0.000000
-0.000501 0.000000
-0.000503 0.000000
-0.000472 0.000000
-0.000117 0.000000
-0.000120 0.000000
-0.000122 0.000000
-0.000458 0.000000
-0.000455 0.000000
-0.000447 0.000000
-0.000154 0.000000
-0.000151 0.000000
-0.000123 0.000000
-0.000123 0.000000
-0.000123 0.000000
-0.000444 0.000000
-0.000425 0.000000
-0.000404 0.000000
-0.000428 0.000000
-0.000152 0.000000
-0.000152 0.000000
-0.000378 0.000000
-0.000191 0.000000
-0.000194 0.000000
-0.000193 0.000000
-0.000192 0.000000
-0.000192 0.000000
-0.000370 0.000000
-0.000368 0.000000
-0.000365 0.000000
-0.000361 0.000000
-0.000228 0.000000
-0.000345 0.000000
-0.000341 0.000000
-0.000319 0.000000
-0.000251 0.000000
-0.000232 0.000000
-0.000309 0.000000
-0.000243 0.000000
-0.000239 0.000000
-0.000234 0.000000
-0.000331 0.000000
-0.000333 0.000000
-0.000329 0.000000
-0.000298 0.000000
-0.000266 0.000000
-0.000290 0.000000
-0.000235 0.000000
-0.000236 0.000000
-0.000291 0.000000
-0.000283 0.000000
-0.000280 0.000000
-0.000297 0.000000
-0.000280 0.000000
-0.000278 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000


==> data/stokes/gammadelta100.dat <==
361.318665 0.000000
352.581757 0.000000
348.526600 0.000000
342.655625 0.000000
334.326053 0.000000
329.133075 0.000000
327.064560 0.000000
324.723754 0.000000
321.799566 0.000000
315.572935 0.000000
311.901840 0.000000
311.059369 0.000000
307.435739 0.000000
306.423203 0.000000
305.050702 0.000000
302.857356 0.000000
293.260391 0.000000
292.216176 0.000000
286.625865 0.000000
281.854062 0.000000
279.051609 0.000000
278.248594 0.000000
276.062339 0.000000
275.145775 0.000000
275.612882 0.000000
255.612207 0.000000
250.551432 0.000000
237.885254 0.000000
235.604058 0.000000
234.196126 0.000000
234.358218 0.000000
234.291130 0.000000
214.820724 0.000000
229.007143 0.000000
224.605776 0.000000
221.089689 0.000000
220.515491 0.000000
227.265369 0.000000
209.810622 0.000000
202.306973 0.000000
201.644925 0.000000
191.168283 0.000000
187.822558 0.000000
184.398533 0.000000
183.101344 0.000000
173.109648 0.000000
170.208098 0.000000
168.872803 0.000000
167.137190 0.000000
158.933440 0.000000
161.475115 0.000000
163.418135 0.000000
145.269036 0.000000
132.658454 0.000000
120.773529 0.000000
123.906974 0.000000
126.328893 0.000000
129.613956 0.000000
129.036108 0.000000
108.266894 0.000000
106.416578 0.000000
91.290834 0.000000
79.184423 0.000000
88.023253 0.000000
84.631887 0.000000
86.357680 0.000000
86.344207 0.000000
72.418806 0.000000
70.394422 0.000000
71.905026 0.000000
66.506570 0.000000
62.960015 0.000000
56.734887 0.000000
54.405654 0.000000
52.167866 0.000000
51.321717 0.000000
50.443413 0.000000
49.519892 0.000000
45.302221 0.000000
43.155619 0.000000
40.757757 0.000000
40.251532 0.000000
31.154324 0.000000
33.907803 0.000000
36.296683 0.000000
38.012054 0.000000
38.036396 0.000000
30.427522 0.000000
27.940171 0.000000
26.499176 0.000000
24.582581 0.000000
22.993240 0.000000
21.861537 0.000000
17.686587 0.000000
15.239799 0.000000
11.333531 0.000000
8.627364 0.000000
8.594582 0.000000
7.467202 0.000000
7.405309 0.000000
7.387691 0.000000
7.288427 0.000000
7.272239 0.000000
7.251022 0.000000
6.481208 0.000000
7.198446 0.000000
6.515296 0.000000
7.184722 0.000000
7.167947 0.000000
7.147443 0.000000
7.136638 0.000000
7.112336 0.000000
7.114903 0.000000
7.094750 0.000000
7.072729 0.000000
7.049393 0.000000
7.037412 0.000000
7.021227 0.000000
7.008310 0.000000
6.977009 0.000000
6.934591 0.000000
6.921043 0.000000
6.908949 0.000000
6.864346 0.000000
6.882017 0.000000
6.821649 0.000000
6.801823 0.000000
6.782556 0.000000
6.778419 0.000000
6.742410 0.000000
6.717114 0.000000
6.597522 0.000000
6.660558 0.000000
6.642666 0.000000
6.621669 0.000000
6.627964 0.000000
0.740849 0.000000
6.360800 0.000000
6.286742 0.000000
5.480323 0.000000
6.266456 0.000000
5.513840 0.000000
5.545644 0.000000
6.263921 0.000000
5.572962 0.000000
5.602739 0.000000
5.646381 0.000000
6.210814 0.000000
6.184728 0.000000
5.678326 0.000000
5.681378 0.000000
5.705715 0.000000
5.723822 0.000000
5.771921 0.000000
6.177798 0.000000
5.793322 0.000000
6.153654 0.000000
5.817915 0.000000
6.144134 0.000000
5.842703 0.000000
5.849526 0.000000
5.869128 0.000000
5.883928 0.000000
6.122917 0.000000
6.109995 0.000000
6.105261 0.000000
6.098739 0.000000
5.919716 0.000000
5.926796 0.000000
6.085521 0.000000
5.935085 0.000000
5.943651 0.000000
6.082724 0.000000
6.078556 0.000000
6.073995 0.000000
6.069685 0.000000
5.952187 0.000000
5.960361 0.000000
5.971826 0.000000
5.975804 0.000000
6.040712 0.000000
6.058280 0.000000
6.029812 0.000000
6.050305 0.000000
6.046662 0.000000
5.989480 0.000000
5.993808 0.000000
5.999786 0.000000
6.023505 0.000000
6.054920 0.000000
6.048259 0.000000
6.003024 0.000000
5.991445 0.000000
6.010694 0.000000
6.018482 0.000000
6.013748 0.000000
6.019387 0.000000
0.403607 0.000000
0.859467 0.000000
0.909859 0.000000
0.959697 0.000000
0.943182 0.000000
1.033099 0.000000
1.143933 0.000000
1.172976 0.000000
1.242154 0.000000
1.271809 0.000000
1.517920 0.000000
1.346556 0.000000
1.431893 0.000000
1.397618 0.000000
1.557738 0.000000
1.602065 0.000000
1.629145 0.000000
5.134572 0.000000
5.136295 0.000000
5.342256 0.000000
5.308525 0.000000
5.168474 0.000000
5.189816 0.000000
5.194491 0.000000
5.268169 0.000000
5.245630 0.000000
5.421393 0.000000
5.414113 0.000000
5.402723 0.000000
5.395032 0.000000
5.453359 0.000000
5.227193 0.000000
1.719254 0.000000
1.751688 0.000000
1.794891 0.000000
1.828248 0.000000
1.868553 0.000000
1.888764 0.000000
1.941525 0.000000
1.966453 0.000000
2.010954 0.000000
2.033989 0.000000
5.106797 0.000000
5.052195 0.000000
5.074702 0.000000
5.079926 0.000000
5.096363 0.000000
4.871083 0.000000
5.028450 0.000000
4.899865 0.000000
4.940713 0.000000
5.008223 0.000000
4.963702 0.000000
4.992293 0.000000
4.971361 0.000000
4.984011 0.000000
4.958091 0.000000
4.893077 0.000000
4.997112 0.000000
2.049408 0.000000
2.061777 0.000000
2.079417 0.000000
2.091876 0.000000
2.126830 0.000000
2.134300 0.000000
2.212389 0.000000
2.241170 0.000000
2.232288 0.000000
2.244722 0.000000
3.525431 0.000000
3.557695 0.000000
3.598052 0.000000
3.683704 0.000000
3.659630 0.000000
3.737945 0.000000
3.814329 0.000000
3.827072 0.000000
3.901053 0.000000
3.924795 0.000000
4.861832 0.000000
4.847081 0.000000
4.827552 0.000000
4.821730 0.000000
4.733577 0.000000
4.815962 0.000000
4.776559 0.000000
4.795693 0.000000
4.746780 0.000000
4.767048 0.000000
4.758722 0.000000
4.796940 0.000000
4.772201 0.000000
2.281308 0.000000
2.290844 0.000000
2.309730 0.000000
2.320089 0.000000
2.342796 0.000000
2.355268 0.000000
2.364124 0.000000
2.373180 0.000000
3.509964 0.000000
3.478069 0.000000
3.421629 0.000000
3.441209 0.000000
3.406506 0.000000
3.387604 0.000000
3.361620 0.000000
3.328395 0.000000
3.291810 0.000000
3.272624 0.000000
3.957857 0.000000
3.974319 0.000000
4.000614 0.000000
4.024303 0.000000
4.032262 0.000000
4.081101 0.000000
4.078019 0.000000
4.103667 0.000000
4.124805 0.000000
4.701454 0.000000
4.688836 0.000000
4.679136 0.000000
4.666130 0.000000
4.686717 0.000000
4.682750 0.000000
4.657171 0.000000
4.653288 0.000000
4.632431 0.000000
4.636491 0.000000
4.640799 0.000000
4.661614 0.000000
2.397335 0.000000
2.413695 0.000000
2.419989 0.000000
3.258816 0.000000
2.445465 0.000000
3.233107 0.000000
2.451362 0.000000
3.208065 0.000000
3.198039 0.000000
2.453179 0.000000
3.186622 0.000000
2.466532 0.000000
3.157341 0.000000
3.120326 0.000000
4.140809 0.000000
2.475104 0.000000
4.159469 0.000000
4.189711 0.000000
4.627797 0.000000
4.619478 0.000000
4.622889 0.000000
4.199094 0.000000
4.596067 0.000000
4.587261 0.000000
4.585024 0.000000
4.536704 0.000000
4.571574 0.000000
4.550149 0.000000
4.554680 0.000000
4.558963 0.000000
4.577889 0.000000
4.574532 0.000000
2.500949 0.000000
2.485629 0.000000
2.482302 0.000000
2.525384 0.000000
2.531319 0.000000
3.173363 0.000000
3.147230 0.000000
3.141876 0.000000
3.108604 0.000000
3.075533 0.000000
4.180288 0.000000
3.098206 0.000000
2.819317 0.000000
2.833721 0.000000
3.049605 0.000000
2.847939 0.000000
2.970641 0.000000
2.904499 0.000000
2.893957 0.000000
2.885690 0.000000
2.860086 0.000000
2.868907 0.000000
2.953130 0.000000
3.033131 0.000000
2.944582 0.000000
2.947800 0.000000
3.027870 0.000000
4.524817 0.000000
3.008591 0.000000
4.235249 0.000000
4.307291 0.000000
4.299323 0.000000
4.255824 0.000000
3.014112 0.000000
4.515545 0.000000
4.245283 0.000000
4.324296 0.000000
4.270507 0.000000
4.220035 0.000000
4.513653 0.000000
4.497868 0.000000
4.351075 0.000000
4.430163 0.000000
4.448425 0.000000
4.480586 0.000000
4.333329 0.000000
3.020444 0.000000
4.475453 0.000000
4.377568 0.000000
4.412404 0.000000
4.462925 0.000000
4.279272 0.000000
4.511593 0.000000
4.384360 0.000000
4.392880 0.000000
4.394972 0.000000
2.539049 0.000000
2.596585 0.000000
2.568663 0.000000
2.678592 0.000000
2.783806 0.000000
2.797713 0.000000
2.766196 0.000000
4.466470 0.000000
2.548872 0.000000
2.550387 0.000000
2.769195 0.000000
2.585337 0.000000
2.578326 0.000000
2.571186 0.000000
2.757049 0.000000
2.749733 0.000000
2.562838 0.000000
2.608917 0.000000
2.652827 0.000000
2.626774 0.000000
2.733134 0.000000
2.693929 0.000000
2.691290 0.000000
2.703336 0.000000
2.720181 0.000000
2.730960 0.000000
2.614698 0.000000
2.721401 0.000000
2.638195 0.000000
2.658954 0.000000
2.624731 0.000000
2.602774 0.000000
2.701210 0.000000
2.637592 0.000000
-0.000236 0.000000
-0.000234 0.000000
-0.000209 0.000000
-0.000197 0.000000
-0.000168 0.000000
-0.000161 0.000000
-0.000125 0.000000
-0.000125 0.000000
-0.000122 0.000000
-0.000122 0.000000
-0.000121 0.000000
-0.000120 0.000000
-0.000117 0.000000
-0.000112 0.000000
-0.000111 0.000000
-0.000104 0.000000
-0.000103 0.000000
-0.000102 0.000000
-0.000099 0.000000
-0.000098 0.000000
-0.000082 0.000000
-0.000090 0.000000
-0.000087 0.000000
-0.000000 0.000000
-0.000083 0.000000
-0.000081 0.000000
-0.000081 0.000000
-0.000088 0.000000
-0.000088 0.000000
-0.000076 0.000000
-0.000073 0.000000
-0.000073 0.000000
-0.000070 0.000000
-0.000070 0.000000
-0.000065 0.000000
-0.000065 0.000000
-0.000063 0.000000
-0.000062 0.000000
-0.000059 0.000000
-0.000058 0.000000
-0.000057 0.000000
-0.000056 0.000000
-0.000010 0.000000
-0.000009 0.000000
-0.000009 0.000000
-0.000009 0.000000
-0.000053 0.000000
-0.000053 0.000000
-0.000053 0.000000
-0.000052 0.000000
-0.000052 0.000000
-0.000050 0.000000
-0.000014 0.000000
-0.000014 0.000000
-0.000050 0.000000
-0.000014 0.000000
-0.000014 0.000000
-0.000015 0.000000
-0.000015 0.000000
-0.000016 0.000000
-0.000047 0.000000
-0.000047 0.000000
-0.000016 0.000000
-0.000018 0.000000
-0.000018 0.000000
-0.000018 0.000000
-0.000018 0.000000
-0.000021 0.000000
-0.000041 0.000000
-0.000041 0.000000
-0.000041 0.000000
-0.000040 0.000000
-0.000040 0.000000
-0.000022 0.000000
-0.000022 0.000000
-0.000022 0.000000
-0.000022 0.000000
-0.000038 0.000000
-0.000038 0.000000
-0.000038 0.000000
-0.000027 0.000000
-0.000027 0.000000
-0.000027 0.000000
-0.000035 0.000000
-0.000033 0.000000
-0.000032 0.000000
-0.000027 0.000000
-0.000027 0.000000
-0.000034 0.000000
-0.000027 0.000000
-0.000032 0.000000
-0.000033 0.000000
-0.000035 0.000000
-0.000034 0.000000
-0.000035 0.000000
-0.000032 0.000000
-0.000032 0.000000
-0.000033 0.000000
-0.000035 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000


==> data/stokes/gammadelta1000.dat <==
3579.635297 0.000000
3492.724480 0.000000
3452.206233 0.000000
3393.902164 0.000000
3310.469593 0.000000
3258.813581 0.000000
3238.301919 0.000000
3214.885625 0.000000
3185.677020 0.000000
3123.232309 0.000000
3087.043820 0.000000
3078.597554 0.000000
3042.068549 0.000000
3031.916085 0.000000
3019.155308 0.000000
2996.899197 0.000000
2901.438324 0.000000
2891.107972 0.000000
2835.119463 0.000000
2787.434262 0.000000
2759.133831 0.000000
2751.018469 0.000000
2729.978950 0.000000
2725.017196 0.000000
2720.405711 0.000000
2527.054758 0.000000
2476.402934 0.000000
1561.444478 0.000000
1583.025821 0.000000
1593.424903 0.000000
1638.724194 0.000000
1649.542197 0.000000
1660.242826 0.000000
1703.339889 0.000000
1801.675859 0.000000
1804.605251 0.000000
1834.597253 0.000000
1883.285110 0.000000
1980.488684 0.000000
1972.762570 0.000000
2054.115854 0.000000
2119.066928 0.000000
2181.739238 0.000000
2175.829099 0.000000
2216.612486 0.000000
2247.448631 0.000000
2243.468380 0.000000
2335.421996 0.000000
2325.681992 0.000000
2313.603795 0.000000
2298.401783 0.000000
2298.730897 0.000000
1426.922398 0.000000
1293.630389 0.000000
1184.926750 0.000000
1254.677337 0.000000
1260.416645 0.000000
1224.993574 0.000000
1214.541584 0.000000
1060.545129 0.000000
1041.933533 0.000000
890.983657 0.000000
850.578122 0.000000
834.949474 0.000000
836.237424 0.000000
759.033923 0.000000
817.995998 0.000000
702.083169 0.000000
687.385225 0.000000
676.584575 0.000000
601.117079 0.000000
636.882061 0.000000
536.220942 0.000000
518.987366 0.000000
495.842611 0.000000
479.832083 0.000000
469.920469 0.000000
487.460820 0.000000
426.928674 0.000000
405.498994 0.000000
379.979854 0.000000
369.353711 0.000000
335.019286 0.000000
353.120000 0.000000
349.504000 0.000000
308.033699 0.000000
282.970575 0.000000
273.010247 0.000000
236.474504 0.000000
249.940347 0.000000
218.273113 0.000000
203.772129 0.000000
191.909257 0.000000
147.441930 0.000000
112.764411 0.000000
80.776613 0.000000
39.006762 0.000000
39.108515 0.000000
7.470740 0.000000
7.410668 0.000000
7.393382 0.000000
7.292699 0.000000
7.280634 0.000000
7.255932 0.000000
7.206089 0.000000
6.671242 0.000000
7.195219 0.000000
7.176158 0.000000
7.155089 0.000000
7.144619 0.000000
7.119949 0.000000
7.115259 0.000000
7.100361 0.000000
7.076684 0.000000
7.053940 0.000000
7.043165 0.000000
7.025019 0.000000
7.012767 0.000000
6.720778 0.000000
6.981764 0.000000
6.749115 0.000000
6.940684 0.000000
6.923608 0.000000
6.913083 0.000000
6.784939 0.000000
6.788237 0.000000
6.810303 0.000000
6.834646 0.000000
6.868841 0.000000
6.886662 0.000000
6.623532 0.000000
6.638342 0.000000
6.658887 0.000000
6.649561 0.000000
6.525118 0.000000
6.493457 0.000000
6.381192 0.000000
6.366483 0.000000
6.323228 0.000000
6.316161 0.000000
6.311105 0.000000
6.288899 0.000000
6.274683 0.000000
5.774174 0.000000
5.777355 0.000000
6.254288 0.000000
6.249267 0.000000
6.227846 0.000000
5.849279 0.000000
6.215232 0.000000
5.871359 0.000000
5.878314 0.000000
6.206356 0.000000
6.169141 0.000000
6.173708 0.000000
5.915948 0.000000
6.142620 0.000000
6.137511 0.000000
6.134423 0.000000
6.124767 0.000000
5.926015 0.000000
5.923032 0.000000
5.936690 0.000000
5.934254 0.000000
6.114964 0.000000
6.109366 0.000000
5.950382 0.000000
5.958825 0.000000
5.970018 0.000000
6.093809 0.000000
6.087739 0.000000
6.094664 0.000000
6.082665 0.000000
6.070245 0.000000
5.978497 0.000000
5.985254 0.000000
5.988868 0.000000
5.999889 0.000000
6.063968 0.000000
6.008836 0.000000
6.015565 0.000000
6.052640 0.000000
6.057701 0.000000
6.061671 0.000000
6.007278 0.000000
6.027426 0.000000
6.038079 0.000000
5.981104 0.000000
6.045229 0.000000
6.035579 0.000000
6.030815 0.000000
6.030020 0.000000
0.413812 0.000000
0.751448 0.000000
0.902192 0.000000
0.945337 0.000000
0.987761 0.000000
0.990525 0.000000
1.068998 0.000000
1.159646 0.000000
1.185382 0.000000
1.254383 0.000000
1.292705 0.000000
1.358032 0.000000
1.439813 0.000000
1.412113 0.000000
5.348229 0.000000
5.362426 0.000000
5.396664 0.000000
5.427285 0.000000
5.458394 0.000000
5.478228 0.000000
5.467106 0.000000
5.568535 0.000000
5.463763 0.000000
5.567376 0.000000
5.622907 0.000000
5.651056 0.000000
5.684777 0.000000
5.732309 0.000000
1.528119 0.000000
1.570607 0.000000
1.612373 0.000000
1.644105 0.000000
1.761187 0.000000
1.791137 0.000000
1.834821 0.000000
1.813857 0.000000
5.294589 0.000000
5.268389 0.000000
5.222138 0.000000
5.198573 0.000000
5.081568 0.000000
5.189075 0.000000
5.097531 0.000000
5.156279 0.000000
5.154565 0.000000
5.113150 0.000000
5.103975 0.000000
1.888512 0.000000
1.913770 0.000000
1.960106 0.000000
1.989317 0.000000
2.024579 0.000000
2.041317 0.000000
2.090675 0.000000
2.068376 0.000000
2.064002 0.000000
2.113304 0.000000
2.208085 0.000000
5.066438 0.000000
5.050622 0.000000
5.022794 0.000000
5.001335 0.000000
4.996662 0.000000
4.952052 0.000000
4.990351 0.000000
4.980268 0.000000
4.900030 0.000000
4.965516 0.000000
4.978831 0.000000
4.855259 0.000000
4.873655 0.000000
4.876364 0.000000
4.897786 0.000000
4.843095 0.000000
4.801532 0.000000
4.823681 0.000000
4.820984 0.000000
2.216317 0.000000
2.233611 0.000000
2.251820 0.000000
2.290664 0.000000
2.296389 0.000000
2.311376 0.000000
2.331249 0.000000
2.359005 0.000000
2.347906 0.000000
3.565786 0.000000
3.668760 0.000000
3.618513 0.000000
3.608902 0.000000
3.718430 0.000000
3.763350 0.000000
3.538575 0.000000
3.797448 0.000000
3.470463 0.000000
3.483718 0.000000
3.833074 0.000000
3.842979 0.000000
3.438996 0.000000
3.922456 0.000000
3.405296 0.000000
3.961724 0.000000
3.382672 0.000000
3.972297 0.000000
3.990298 0.000000
3.313170 0.000000
3.357998 0.000000
4.010648 0.000000
4.040107 0.000000
4.804322 0.000000
4.782446 0.000000
4.740410 0.000000
4.776369 0.000000
4.773390 0.000000
4.752066 0.000000
4.763387 0.000000
3.283633 0.000000
4.072251 0.000000
4.704352 0.000000
4.692589 0.000000
4.681233 0.000000
4.684691 0.000000
4.098867 0.000000
4.688130 0.000000
4.668284 0.000000
4.660923 0.000000
4.665678 0.000000
2.375629 0.000000
2.394017 0.000000
2.417047 0.000000
2.423131 0.000000
2.451294 0.000000
3.271154 0.000000
3.243508 0.000000
3.079585 0.000000
3.103665 0.000000
3.212579 0.000000
3.210067 0.000000
3.114519 0.000000
3.195031 0.000000
3.133052 0.000000
3.179141 0.000000
3.166055 0.000000
3.149027 0.000000
3.155524 0.000000
4.104097 0.000000
4.109061 0.000000
4.154009 0.000000
4.172078 0.000000
4.656312 0.000000
4.644385 0.000000
4.641349 0.000000
4.225273 0.000000
4.204448 0.000000
4.189683 0.000000
4.186574 0.000000
4.316564 0.000000
4.340735 0.000000
4.310102 0.000000
4.246570 0.000000
4.262458 0.000000
4.634595 0.000000
4.280577 0.000000
4.292440 0.000000
4.630235 0.000000
4.623506 0.000000
4.625381 0.000000
4.497588 0.000000
4.272943 0.000000
4.515631 0.000000
4.597377 0.000000
4.590406 0.000000
4.538662 0.000000
4.522824 0.000000
4.586710 0.000000
4.558492 0.000000
4.574662 0.000000
4.561820 0.000000
4.554812 0.000000
2.441610 0.000000
4.446550 0.000000
4.480040 0.000000
4.528287 0.000000
4.575473 0.000000
2.455686 0.000000
2.461456 0.000000
2.465090 0.000000
2.974567 0.000000
3.056097 0.000000
3.033244 0.000000
4.380482 0.000000
4.398693 0.000000
4.432991 0.000000
4.469061 0.000000
4.477387 0.000000
4.580216 0.000000
4.464572 0.000000
4.512468 0.000000
2.479302 0.000000
2.499561 0.000000
2.485272 0.000000
2.509171 0.000000
2.959964 0.000000
2.900412 0.000000
2.917466 0.000000
2.892072 0.000000
2.954343 0.000000
3.016764 0.000000
3.012554 0.000000
3.034962 0.000000
4.415198 0.000000
4.389544 0.000000
2.515566 0.000000
2.512730 0.000000
2.541768 0.000000
2.550196 0.000000
2.828318 0.000000
2.789596 0.000000
2.853061 0.000000
2.866586 0.000000
2.770421 0.000000
3.023811 0.000000
2.880525 0.000000
2.953030 0.000000
4.390579 0.000000
4.350221 0.000000
2.842112 0.000000
2.807034 0.000000
2.757110 0.000000
2.762794 0.000000
2.780013 0.000000
2.561957 0.000000
2.569866 0.000000
2.685118 0.000000
2.741761 0.000000
2.575815 0.000000
2.711139 0.000000
2.730491 0.000000
2.609912 0.000000
2.660486 0.000000
2.726813 0.000000
2.562362 0.000000
2.595949 0.000000
2.744998 0.000000
2.701277 0.000000
2.583294 0.000000
2.628019 0.000000
2.621583 0.000000
2.598492 0.000000
2.699139 0.000000
2.635104 0.000000
2.584360 0.000000
2.618719 0.000000
2.639619 0.000000
2.706883 0.000000
2.671553 0.000000
2.650267 0.000000
2.647001 0.000000
-0.000025 0.000000
-0.000025 0.000000
-0.000022 0.000000
-0.000021 0.000000
-0.000017 0.000000
-0.000017 0.000000
-0.000014 0.000000
-0.000014 0.000000
-0.000013 0.000000
-0.000013 0.000000
-0.000012 0.000000
-0.000013 0.000000
-0.000013 0.000000
-0.000012 0.000000
-0.000012 0.000000
-0.000011 0.000000
-0.000011 0.000000
-0.000011 0.000000
-0.000010 0.000000
-0.000010 0.000000
-0.000009 0.000000
-0.000009 0.000000
-0.000009 0.000000
-0.000009 0.000000
-0.000000 0.000000
-0.000001 0.000000
-0.000001 0.000000
-0.000001 0.000000
-0.000001 0.000000
-0.000001 0.000000
-0.000001 0.000000
-0.000001 0.000000
-0.000001 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000002 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000003 0.000000
-0.000009 0.000000
-0.000009 0.000000
-0.000008 0.000000
-0.000008 0.000000
-0.000008 0.000000
-0.000007 0.000000
-0.000007 0.000000
-0.000007 0.000000
-0.000007 0.000000
-0.000007 0.000000
-0.000007 0.000000
-0.000006 0.000000
-0.000006 0.000000
-0.000006 0.000000
-0.000006 0.000000
-0.000006 0.000000
-0.000006 0.000000
-0.000006 0.000000
-0.000006 0.000000
-0.000005 0.000000
-0.000005 0.000000
-0.000005 0.000000
-0.000005 0.000000
-0.000005 0.000000
-0.000005 0.000000
-0.000005 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
-0.000004 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
0.622222 0.000000
0.622222 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.955560 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000
1.244440 0.000000


==> data/stokes/gammadelta1000_prec.dat <==
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
0.999502 0.000000
0.999500 0.000000
0.999360 0.000000
0.999286 0.000000
0.999237 0.000000
0.999202 0.000000
0.999197 0.000000
0.999186 0.000000
0.999180 0.000000
0.999172 0.000000
0.999143 0.000000
0.999129 0.000000
0.999108 0.000000
0.999084 0.000000
0.999072 0.000000
0.999010 0.000000
0.999002 0.000000
0.999000 0.000000
0.998999 0.000000
0.998998 0.000000
0.998997 0.000000
0.998995 0.000000
0.998995 0.000000
0.998992 0.000000
0.998992 0.000000
0.998991 0.000000
0.998991 0.000000
0.998989 0.000000
0.998988 0.000000
0.998987 0.000000
0.998983 0.000000
0.998981 0.000000
0.998980 0.000000
0.998979 0.000000
0.998978 0.000000
0.998977 0.000000
0.998970 0.000000
0.998967 0.000000
0.998967 0.000000
0.998966 0.000000
0.998965 0.000000
0.998955 0.000000
0.998953 0.000000
0.998950 0.000000
0.998948 0.000000
0.998943 0.000000
0.998939 0.000000
0.998934 0.000000
0.998932 0.000000
0.998928 0.000000
0.998915 0.000000
0.998812 0.000000
0.998621 0.000000
0.998556 0.000000
0.998555 0.000000
0.998470 0.000000
0.998384 0.000000
0.998332 0.000000
0.998203 0.000000
0.998172 0.000000
0.998124 0.000000
0.998064 0.000000
0.998051 0.000000
0.998019 0.000000
0.997968 0.000000
0.997961 0.000000
0.997918 0.000000
0.997914 0.000000
0.997885 0.000000
0.997885 0.000000
0.997861 0.000000
0.997854 0.000000
0.997840 0.000000
0.997443 0.000000
0.997367 0.000000
0.997358 0.000000
0.997308 0.000000
0.996742 0.000000
0.996136 0.000000
0.995997 0.000000
0.995769 0.000000
0.995756 0.000000
0.995694 0.000000
0.995650 0.000000
0.995507 0.000000
0.995269 0.000000
0.994965 0.000000
0.994683 0.000000
0.993631 0.000000
0.993214 0.000000
0.991663 0.000000
0.991055 0.000000
0.990423 0.000000
0.989687 0.000000
0.987946 0.000000
0.978077 0.000000
0.974685 0.000000
0.970385 0.000000
0.000000 0.000000


==> data/stokes/gammadelta100_prec.dat <==
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
0.995039 0.000000
0.995019 0.000000
0.993637 0.000000
0.992903 0.000000
0.992424 0.000000
0.992082 0.000000
0.992025 0.000000
0.991923 0.000000
0.991865 0.000000
0.991777 0.000000
0.991492 0.000000
0.991363 0.000000
0.991150 0.000000
0.990912 0.000000
0.990795 0.000000
0.990191 0.000000
0.990107 0.000000
0.990085 0.000000
0.990075 0.000000
0.990074 0.000000
0.990058 0.000000
0.990043 0.000000
0.990037 0.000000
0.990010 0.000000
0.990009 0.000000
0.990004 0.000000
0.989999 0.000000
0.989986 0.000000
0.989972 0.000000
0.989959 0.000000
0.989920 0.000000
0.989906 0.000000
0.989896 0.000000
0.989885 0.000000
0.989877 0.000000
0.989862 0.000000
0.989790 0.000000
0.989770 0.000000
0.989761 0.000000
0.989753 0.000000
0.989749 0.000000
0.989649 0.000000
0.989631 0.000000
0.989597 0.000000
0.989578 0.000000
0.989532 0.000000
0.989495 0.000000
0.989437 0.000000
0.989417 0.000000
0.989378 0.000000
0.989260 0.000000
0.988247 0.000000
0.986379 0.000000
0.985747 0.000000
0.985739 0.000000
0.984910 0.000000
0.984068 0.000000
0.983571 0.000000
0.982313 0.000000
0.982019 0.000000
0.981553 0.000000
0.980975 0.000000
0.980843 0.000000
0.980540 0.000000
0.980049 0.000000
0.979974 0.000000
0.979560 0.000000
0.979528 0.000000
0.979249 0.000000
0.979245 0.000000
0.979011 0.000000
0.978951 0.000000
0.978816 0.000000
0.975010 0.000000
0.974281 0.000000
0.974196 0.000000
0.973712 0.000000
0.968349 0.000000
0.962655 0.000000
0.961359 0.000000
0.959246 0.000000
0.959125 0.000000
0.958543 0.000000
0.958134 0.000000
0.956814 0.000000
0.954620 0.000000
0.951834 0.000000
0.949261 0.000000
0.939763 0.000000
0.936042 0.000000
0.922446 0.000000
0.917211 0.000000
0.911830 0.000000
0.905629 0.000000
0.891256 0.000000
0.816898 0.000000
0.793822 0.000000
0.766173 0.000000
0.000000 0.000000


==> data/stokes/gammadelta10_prec.dat <==
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 -0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 0.000000
1.000000 -0.000000
0.952511 0.000000
0.952328 0.000000
0.939817 0.000000
0.933289 0.000000
0.929078 0.000000
0.926083 0.000000
0.925589 0.000000
0.924707 0.000000
0.924199 0.000000
0.923440 0.000000
0.920972 0.000000
0.919857 0.000000
0.918027 0.000000
0.915995 0.000000
0.914995 0.000000
0.909867 0.000000
0.909159 0.000000
0.908973 0.000000
0.908892 0.000000
0.908884 0.000000
0.908745 0.000000
0.908619 0.000000
0.908565 0.000000
0.908344 0.000000
0.908329 0.000000
0.908292 0.000000
0.908247 0.000000
0.908140 0.000000
0.908022 0.000000
0.907913 0.000000
0.907587 0.000000
0.907464 0.000000
0.907380 0.000000
0.907287 0.000000
0.907225 0.000000
0.907097 0.000000
0.906493 0.000000
0.906325 0.000000
0.906246 0.000000
0.906181 0.000000
0.906151 0.000000
0.905309 0.000000
0.905161 0.000000
0.904875 0.000000
0.904720 0.000000
0.904331 0.000000
0.904026 0.000000
0.903536 0.000000
0.903372 0.000000
0.903051 0.000000
0.902062 0.000000
0.893717 0.000000
0.878662 0.000000
0.873673 0.000000
0.873608 0.000000
0.867146 0.000000
0.860661 0.000000
0.856873 0.000000
0.847419 0.000000
0.845239 0.000000
0.841793 0.000000
0.837562 0.000000
0.836600 0.000000
0.834406 0.000000
0.830860 0.000000
0.830322 0.000000
0.827360 0.000000
0.827128 0.000000
0.825146 0.000000
0.825116 0.000000
0.823462 0.000000
0.823036 0.000000
0.822082 0.000000
0.795982 0.000000
0.791151 0.000000
0.790595 0.000000
0.787416 0.000000
0.753659 0.000000
0.720496 0.000000
0.713297 0.000000
0.701824 0.000000
0.701180 0.000000
0.698080 0.000000
0.695918 0.000000
0.689015 0.000000
0.677796 0.000000
0.663996 0.000000
0.651672 0.000000
0.609390 0.000000
0.594077 0.000000
0.543260 0.000000
0.525592 0.000000
0.508400 0.000000
0.489704 0.000000
0.450426 0.000000
0.308505 0.000000
0.277988 0.000000
0.246799 0.000000
-0.000000 0.000000


==> data/stokes/img.dat <==
0.846316973194301 0.325675019472322
0.846316973194301 -0.325675019472322
0.799839774828368 0.405029573027039
0.799839774828368 -0.405029573027039
0.868095225339353 0.187681263686462
0.868095225339353 -0.187681263686462
0.858674808170688 0.222995426350005
0.858674808170688 -0.222995426350005
0.855250309128161 0.21647884278999
0.855250309128161 -0.21647884278999
0.870018256651963 0.140587751718738
0.870018256651963 -0.140587751718738
0.75025719991791 0.451656483152259
0.75025719991791 -0.451656483152259
0.805453623447194 0.316689536564541
0.805453623447194 -0.316689536564541
0.757047676486676 0.387593014697579
0.757047676486676 -0.387593014697579
0.831490683340159 0.127350989721185
0.831490683340159 -0.127350989721185
0.701818817138485 0.455643065609494
0.701818817138485 -0.455643065609494
0.818682120198135 0.105610651512165
0.818682120198135 -0.105610651512165
0.769481028903461 0.0594063640232555
0.769481028903461 -0.0594063640232555
0.764096415618543 0.0821618210072032
0.764096415618543 -0.0821618210072032
0.60193873231765 0.440886119095131
0.60193873231765 -0.440886119095131
0.719896321419331 0.0460912955475964
0.719896321419331 -0.0460912955475964
0.662075150343802 0.28100071074041
0.662075150343802 -0.28100071074041
0.624216558118342 0.357187470038952
0.624216558118342 -0.357187470038952
0.53406802757646 0.469836659011258
0.53406802757646 -0.469836659011258
0.704643089564721 0.0410913850205678
0.704643089564721 -0.0410913850205678
0.702762953872376 0.0527444465898721
0.702762953872376 -0.0527444465898721
0.69069953049079 0.0372511705638493
0.69069953049079 -0.0372511705638493
0.46423920475245 0.49910090152492
0.46423920475245 -0.49910090152492
0.502758665795913 0.459355151643291
0.502758665795913 -0.459355151643291
0.667089289828229 0.0587048741868857
0.667089289828229 -0.0587048741868857
0.649830460793591 0.0420927391847171
0.649830460793591 -0.0420927391847171
0.646763472246672 0.0161233796978011
0.646763472246672 -0.0161233796978011
0.64194071120554 0.0245816252604172
0.64194071120554 -0.0245816252604172
0.633169170529746 0.0397678715118521
0.633169170529746 -0.0397678715118521
0.416571428884956 0.452549458022211
0.416571428884956 -0.452549458022211
0.594953526023071 0.00929621434760662
0.594953526023071 -0.00929621434760662
0.592903291623763 0.0440857535552218
0.592903291623763 -0.0440857535552218
0.591485288731958 0.022996114251004
0.591485288731958 -0.022996114251004
0.584432602273784 0.0373094793640441
0.584432602273784 -0.0373094793640441
0.565849781471434 0.149569700554115
0.565849781471434 -0.149569700554115
0.565658616658386 0.0235910616961586
0.565658616658386 -0.0235910616961586
0.564742784392783 0.0129152132140925
0.564742784392783 -0.0129152132140925
0.525871263634767 0.197200992687855
0.525871263634767 -0.197200992687855
0.554451828669213 0.0137013355951793
0.554451828669213 -0.0137013355951793
0.435710885653661 0.337715028673565
0.435710885653661 -0.337715028673565
0.534775829481586 0.0220348511635907
0.534775829481586 -0.0220348511635907
0.53132167739902 0.0290309626156746
0.53132167739902 -0.0290309626156746
0.5127055146798 0.0122344519096405
0.5127055146798 -0.0122344519096405
0.508872877599682 0.0139490147381353
0.508872877599682 -0.0139490147381353
0.483743600000502 0.127796507848046
0.483743600000502 -0.127796507848046
0.497259978164694 0.0233351398825416
0.497259978164694 -0.0233351398825416
0.497728629698938 0.00232499095457975
0.497728629698938 -0.00232499095457975
0.487095423315396 0.00756759288713662
0.487095423315396 -0.00756759288713662
0.482244281830842 0.0104344634886545
0.482244281830842 -0.0104344634886545
0.480082962332142 0.00232354412536395
0.480082962332142 -0.00232354412536395
0.47451548285735 0.0157136496618991
0.47451548285735 -0.0157136496618991
0.450783609219011 0.146873474271656
0.450783609219011 -0.146873474271656
0.470963134781371 0.0216937270224001
0.470963134781371 -0.0216937270224001
0.470464590273026 0.007089891962658
0.470464590273026 -0.007089891962658
0.467156541490079 0.0364778522097694
0.467156541490079 -0.0364778522097694
0.467380210401613 0.00472472177737942
0.467380210401613 -0.00472472177737942
0.459300853352279 0.00310179436865775
0.459300853352279 -0.00310179436865775
0.267854770723768 0.361714110111359
0.267854770723768 -0.361714110111359
0.437065027740602 0.0727758665517581
0.437065027740602 -0.0727758665517581
0.440203925531297 0.0132610078170643
0.440203925531297 -0.0132610078170643
0.43391384201093 0.00677945326100447
0.43391384201093 -0.00677945326100447
0.419292113424314 0.0157023682150848
0.419292113424314 -0.0157023682150848
0.417933954420742 0.00137930930388243
0.417933954420742 -0.00137930930388243
0.415133237400014 0.0111078352944449
0.415133237400014 -0.0111078352944449
0.369503058122034 0.149974115835628
0.369503058122034 -0.149974115835628
0.391959091826536 0.0125364253962277
0.391959091826536 -0.0125364253962277
0.387983378298581 0.00737894288435516
0.387983378298581 -0.00737894288435516
0.369509850961257 0.00875986167648483
0.369509850961257 -0.00875986167648483
0.333346967920783 0.151891436783682
0.333346967920783 -0.151891436783682
0.363062638416777 0.00620119027119898
0.363062638416777 -0.00620119027119898
0.350804620391594 0.00391231607125147
0.350804620391594 -0.00391231607125147
0.345535025421758 0.00837694806230459
0.345535025421758 -0.00837694806230459
0.15331078564303 0.2732697202509
0.15331078564303 -0.2732697202509
0.151764627070218 0.273025767688969
0.151764627070218 -0.273025767688969
0.309241366859552 0.0140680455586428
0.309241366859552 -0.0140680455586428
0.302691984303221 0.00708494092606993
0.302691984303221 -0.00708494092606993
0.288462860841947 0.0534772064225937
0.288462860841947 -0.0534772064225937
0.290186771431378 0.00639742366405384
0.290186771431378 -0.00639742366405384
0.274251354299023 0.0857736510163365
0.274251354299023 -0.0857736510163365
0.286351387149919 0.005246364956002
0.286351387149919 -0.005246364956002
0.253253829300314 0.00440172598760901
0.253253829300314 -0.00440172598760901
0.236495799104525 0.00241845342769615
0.236495799104525 -0.00241845342769615
0.197798698303032 0.0131026354096614
0.197798698303032 -0.0131026354096614
0.186732403471998 0.0298262629987532
0.186732403471998 -0.0298262629987532
0.174952719745678 0.013463468482098
0.174952719745678 -0.013463468482098
0.165502430071486 0.00431405431578893
0.165502430071486 -0.00431405431578893


==> data/stokes/iterations/times_circle.csv <==
#DoF , #TimePSym, #TimeAL 
608 , 0.057 , 0.028
1670 , 0.122 , 0.045
4378 , 0.516 , 0.14
13575 , 1.68 , 0.44
45325 , 7.1 , 1.55
164625 , 27.1 , 7.24
623401 , 112 , 23.8
2426427 , 480 , 91.7
9571549,2.71e3,496

==> data/stokes/real.dat <==
5.61389846418303 0
5.39794066025399 0
5.34390079662648 0
5.09330904904953 0
5.07141327105862 0
5.0301594476042 0
4.83053734205547 0
4.77848151154647 0
4.6957907139435 0
4.68448687545549 0
4.65040194870804 0
4.63135573678671 0
4.50439752467874 0
4.47184509039063 0
4.43421971951616 0
4.4016974902521 0
4.3624429396459 0
4.33117393725772 0
4.1978578538605 0
4.11350466324445 0
4.10403156212683 0
4.02709058394957 0
3.95950180863069 0
3.91615304091082 0
3.86117721348197 0
3.81115664310135 0
3.75147070157896 0
3.61275584450846 0
3.45017092469482 0
3.34369693764676 0
3.31822523745501 0
3.28298541081166 0
3.22958159747035 0
3.12211908921523 0
2.94531940163374 0
2.83668504165626 0
2.70307593941954 0
2.59635281337268 0
2.49979650482891 0
2.43531055187854 0
2.40634165555204 0
2.21651768949151 0
2.18518484531622 0
2.1006626344719 0
2.06247438558018 0
2.0049305155775 0
1.98822811979687 0
1.98359811566945 0
1.96199716949647 0
1.95897372103923 0
1.94572766058131 0
1.9367394957288 0
1.89454099325063 0
1.85728083706834 0
1.84648140917831 0
1.81308225073363 0
1.81158268610482 0
1.79170453962759 0
1.77497956926451 0
1.73845999882797 0
1.7325370057773 0
1.71075289168576 0
1.68120245808856 0
1.67106409832316 0
1.65437083686218 0
1.63990218987584 0
1.59209880232986 0
1.58083619608708 0
1.55145654558855 0
1.51319228915214 0
1.48689540422429 0
1.4785022654325 0
1.45678430497468 0
1.4167350799891 0
1.40986032652194 0
1.39663353591462 0
1.37274465518362 0
1.35004763238177 0
1.3430922873468 0
1.32610981726479 0
1.31919157348771 0
1.31702695728705 0
1.295730872445 0
1.28869864997151 0
1.28073799240122 0
1.27650496435873 0
1.26559169622144 0
1.25729908848882 0
1.25658340295382 0
1.248530496587 0
1.23910663004451 0
1.23164724417649 0
1.22810450314193 0
1.22666773647447 0
1.22067686119563 0
1.21948037630262 0
1.21339526267904 0
1.20771522165581 0
1.2011495474852 0
1.1964625115663 0
1.19360266052967 0
1.18665303675394 0
1.18430719338481 0
1.17950978657535 0
1.17216806470143 0
1.16421116680899 0
1.16025640354508 0
1.15609870849308 0
1.15585775680005 0
1.1491293980463 0
1.14591913693468 0
1.14448376086697 0
1.14200912086168 0
1.13726633154691 0
1.13564570271185 0
1.12883265538631 0
1.12628809109155 0
1.12249625052287 0
1.11970192229566 0
1.11686392266808 0
1.11410582404698 0
1.11248344917653 0
1.10855497110699 0
1.10806893152045 0
1.10546572334984 0
1.10535506310296 0
1.1047718108072 0
1.10289745861082 0
1.1015351328277 0
1.10121855061323 0
1.09951160769942 0
1.09719931793687 0
1.09574337136013 0
1.09363577668932 0
1.0920626930818 0
1.08949454238335 0
1.08607493234807 0
1.08556203432707 0
1.08391801357044 0
1.08253254666047 0
1.08088631295267 0
1.07884539478438 0
1.07764359860746 0
1.07545434617212 0
1.0747188079629 0
1.07411477363979 0
1.07118074123511 0
1.06808914135324 0
1.06549591203472 0
1.06437007961153 0
1.06338900180387 0
1.06117874454508 0
1.06073173372997 0
1.05946217725484 0
1.05726612370951 0
1.0562804804855 0
1.05271638391037 0
1.05165246914852 0
1.05044617055587 0
1.04796152334154 0
1.04610485159574 0
1.04375531426632 0
1.04240221430144 0
1.03958286886473 0
1.03876011955863 0
1.03567106499009 0
1.03329536941762 0
1.03068853902752 0
1.02876186650718 0
1.02660577407146 0
1.02549375815891 0
1.02276171375783 0
1.01928336898586 0
1.01631442127384 0
1.01441696844035 0
1.0122848024731 0
1.01120085929554 0
1.00693357261117 0
1.00476630963234 0
1.00305398903711 0
1.00020224412216 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
0.997753558220767 0
0.994804571808719 0
0.992362620837002 0
0.991040561622267 0
0.989732739244196 0
0.987310343832587 0
0.983808885490975 0
0.98293584714609 0
0.980757029116589 0
0.978735814386145 0
0.977294789102087 0
0.975271802677803 0
0.97153576969587 0
0.970039448093318 0
0.965901070961466 0
0.964219004398262 0
0.960096798252544 0
0.959978322225565 0
0.958318189469148 0
0.954919912936726 0
0.954261368336934 0
0.950734142788428 0
0.947307621604944 0
0.945083273392953 0
0.943840011492992 0
0.939992249763523 0
0.939793267841834 0
0.938733125090504 0
0.935686157954992 0
0.934140064234856 0
0.931515029686298 0
0.930410219132934 0
0.927177777415098 0
0.923690676412343 0
0.919935299133198 0
0.917144984669899 0
0.913897263618991 0
0.911327599687184 0
0.909746226274008 0
0.906441410460387 0
0.901194249858894 0
0.900025141208649 0
0.897827268957756 0
0.891643433195052 0
0.890481635819157 0
0.885356659608092 0
0.884270470466976 0
0.880704122779186 0
0.879395477013174 0
0.875447197968814 0
0.872159220017819 0
0.869128371105658 0
0.86736868588236 0
0.862062758223345 0
0.855007084306741 0
0.85100153175124 0
0.847678321322103 0
0.844867806130045 0
0.838338283505775 0
0.830489812544475 0
0.826061884883013 0
0.824233070808468 0
0.81994430405121 0
0.814625154033982 0
0.811266609288669 0
0.801369496934263 0
0.798289066356858 0
0.786594870735773 0
0.781462987603392 0
0.778438709266953 0
0.770894059633327 0
0.766860134176202 0
0.764716930194873 0
0.76292978768871 0
0.756834302512714 0
0.754012247086019 0
0.753363054646321 0
0.750526911696354 0
0.74155426841185 0
0.741258687059786 0
0.739610000464884 0
0.738251612400677 0
0.734954926091793 0
0.731039824834781 0
0.728216509375369 0
0.723970015496318 0
0.720961686217893 0
0.713925041833261 0
0.706001925621144 0
0.70368659845767 0
0.699366508212518 0
0.697030039611621 0
0.691780415390311 0
0.691642550369269 0
0.688487653935326 0
0.686263607248817 0
0.684350226014292 0
0.682395304436778 0
0.681517831952116 0
0.679509221200846 0
0.678354884266285 0
0.676959526183447 0
0.675230231125942 0
0.674694697631133 0
0.671929711629486 0
0.669628342048065 0
0.667909097569462 0
0.666554587748304 0
0.665547549847671 0
0.661539142012463 0
0.659153410198779 0
0.65691430623935 0
0.655282708019569 0
0.654345875336658 0
0.651485634083896 0
0.647523007096153 0
0.645164460436266 0
0.643286622094107 0
0.642118514131845 0
0.639733080831009 0
0.638066757305001 0
0.634760622529104 0
0.631472149942539 0
0.630830738264804 0
0.62798193680453 0
0.625976060011644 0
0.621009766445447 0
0.617072317964149 0
0.613567094982117 0
0.610293995745214 0
0.607699108962461 0
0.599924098522438 0
0.598593121931466 0
0.59387648613747 0
0.58940270178582 0
0.582984940985749 0
0.571631604255943 0
0.563715388946069 0
0.560578729775743 0
0.554727445146956 0
0.552864718565421 0
0.541317762468849 0
0.539219779560353 0
0.535439208066425 0
0.529863691266887 0
0.529000459471478 0
0.525714120567544 0
0.521807266757968 0
0.518610333545147 0
0.511023007799189 0
0.509169057798948 0
0.500866520568099 0
0.490489315958452 0
0.463739142260918 0
0.448745562240893 0
0.443475793940408 0
0.433650370072472 0
0.422505486917124 0
0.410607571214176 0
0.406025061368551 0
0.393011793309294 0
0.388854785434103 0
0.386703144321827 0
0.377184576707747 0
0.367192357649715 0
0.363595464112654 0
0.353539262559013 0
0.350733781261096 0
0.342073374034341 0
0.339278801110768 0
0.335546852574301 0
0.33031379328948 0
0.316377518512356 0
0.310044543497681 0
0.296081553497226 0
0.290820694245067 0
0.287463109692684 0
0.280222410863173 0
0.267538645726635 0
0.255585151695035 0
0.24991087010752 0
0.24235866743295 0
0.235639552446242 0
0.22816138440374 0
0.223201827102946 0
0.215677388944831 0
0.210338955902434 0
0.202663434789544 0
0.201544420029908 0
0.197244123602672 0
0.189785405709322 0
0.18951851463169 0
0.159382570615468 0
0.12813880730527 0
0.0694836353627758 0
6.54281583145205e-12 0

